Navigating Noise: A Study of How Noise Influences Generalisation and Calibration of Neural Networks

Enhancing the generalisation abilities of neural networks (NNs) through integrating noise such as MixUp or Dropout during training has emerged as a powerful and adaptable technique. Despite the proven efficacy of noise in NN training, there is no consensus regarding which noise sources, types and placements yield maximal benefits in generalisation and confidence calibration. This study thoroughly explores diverse noise modalities to evaluate their impacts on NN's generalisation and calibration under in-distribution or out-of-distribution settings, paired with experiments investigating the metric landscapes of the learnt representations across a spectrum of NN architectures, tasks, and datasets. Our study shows that AugMix and weak augmentation exhibit cross-task effectiveness in computer vision, emphasising the need to tailor noise to specific domains. Our findings emphasise the efficacy of combining noises and successful hyperparameter transfer within a single domain but the difficulties in transferring the benefits to other domains. Furthermore, the study underscores the complexity of simultaneously optimising for both generalisation and calibration, emphasising the need for practitioners to carefully consider noise combinations and hyperparameter tuning for optimal performance in specific tasks and datasets.

==> loss_landscapes/cifar10/latex_code.txt <==
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-vanilla/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-vanilla-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-vanilla/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-vanilla-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-vanilla/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-vanilla-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-vanilla/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-vanilla-test_2d_aug_error_ece}
\end{subfigure}
\caption{Vanilla on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-vanilla}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_random_crop_horizontal_flip/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-input_random_crop_horizontal_flip-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_random_crop_horizontal_flip/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-input_random_crop_horizontal_flip-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_random_crop_horizontal_flip/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-input_random_crop_horizontal_flip-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_random_crop_horizontal_flip/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-input_random_crop_horizontal_flip-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input Random Crop, Horizontal Flip on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-input_random_crop_horizontal_flip}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_additive_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-input_additive_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_additive_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-input_additive_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_additive_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-input_additive_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_additive_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-input_additive_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input Additive Gaussian on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-input_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_ods/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-input_ods-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_ods/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-input_ods-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_ods/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-input_ods-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_ods/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-input_ods-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input ODS on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-input_ods}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_augmix/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-input_augmix-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_augmix/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-input_augmix-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_augmix/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-input_augmix-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_augmix/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-input_augmix-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input Augmix on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-input_augmix}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_target_mixup/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-input_target_mixup-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_target_mixup/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-input_target_mixup-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_target_mixup/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-input_target_mixup-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-input_target_mixup/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-input_target_mixup-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input Target MixUp on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-input_target_mixup}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-target_smoothing/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-target_smoothing-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-target_smoothing/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-target_smoothing-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-target_smoothing/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-target_smoothing-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-target_smoothing/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-target_smoothing-test_2d_aug_error_ece}
\end{subfigure}
\caption{Target Smoothing on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-target_smoothing}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_additive_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-activation_additive_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_additive_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-activation_additive_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_additive_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-activation_additive_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_additive_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-activation_additive_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Activation Additive Gaussian on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-activation_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_dropout/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-activation_dropout-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_dropout/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-activation_dropout-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_dropout/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-activation_dropout-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-activation_dropout/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-activation_dropout-test_2d_aug_error_ece}
\end{subfigure}
\caption{Activation Dropout on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-activation_dropout}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-gradient_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-gradient_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-gradient_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-gradient_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-gradient_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-gradient_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-gradient_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-gradient_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Gradient Gaussian on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-gradient_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-model_sp/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-model_sp-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-model_sp/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-model_sp-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-model_sp/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-model_sp-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-model_sp/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-model_sp-test_2d_aug_error_ece}
\end{subfigure}
\caption{Model Shrink and Perturb on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-model_sp}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_additive_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-weight_additive_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_additive_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-weight_additive_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_additive_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-weight_additive_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_additive_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-weight_additive_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Weight Additive Gaussian on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-weight_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_dropconnect/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:cifar10-resnet-weight_dropconnect-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_dropconnect/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:cifar10-resnet-weight_dropconnect-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_dropconnect/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:cifar10-resnet-weight_dropconnect-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/cifar10/cifar10-resnet-weight_dropconnect/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:cifar10-resnet-weight_dropconnect-test_2d_aug_error_ece}
\end{subfigure}
\caption{Weight DropConnect on CIFAR-10.}
\label{fig:loss_landscape:cifar10-resnet-weight_dropconnect}
\end{figure}


==> loss_landscapes/classification_adult/latex_code.txt <==
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-vanilla/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-vanilla-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-vanilla/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-vanilla-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-vanilla/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-vanilla-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-vanilla/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-vanilla-test_2d_aug_error_ece}
\end{subfigure}
\caption{Vanilla on Adult.}
\label{fig:loss_landscape:classification_adult-fc-vanilla}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_additive_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-input_additive_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_additive_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-input_additive_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_additive_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-input_additive_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_additive_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-input_additive_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input Additive Gaussian on Adult.}
\label{fig:loss_landscape:classification_adult-fc-input_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_ods/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-input_ods-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_ods/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-input_ods-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_ods/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-input_ods-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_ods/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-input_ods-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input ODS on Adult.}
\label{fig:loss_landscape:classification_adult-fc-input_ods}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_target_mixup/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-input_target_mixup-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_target_mixup/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-input_target_mixup-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_target_mixup/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-input_target_mixup-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-input_target_mixup/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-input_target_mixup-test_2d_aug_error_ece}
\end{subfigure}
\caption{Input Target MixUp on Adult.}
\label{fig:loss_landscape:classification_adult-fc-input_target_mixup}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-target_smoothing/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-target_smoothing-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-target_smoothing/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-target_smoothing-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-target_smoothing/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-target_smoothing-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-target_smoothing/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-target_smoothing-test_2d_aug_error_ece}
\end{subfigure}
\caption{Target Smoothing on Adult.}
\label{fig:loss_landscape:classification_adult-fc-target_smoothing}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_additive_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-activation_additive_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_additive_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-activation_additive_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_additive_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-activation_additive_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_additive_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-activation_additive_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Activation Additive Gaussian on Adult.}
\label{fig:loss_landscape:classification_adult-fc-activation_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_dropout/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-activation_dropout-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_dropout/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-activation_dropout-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_dropout/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-activation_dropout-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-activation_dropout/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-activation_dropout-test_2d_aug_error_ece}
\end{subfigure}
\caption{Activation Dropout on Adult.}
\label{fig:loss_landscape:classification_adult-fc-activation_dropout}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-gradient_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-gradient_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-gradient_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-gradient_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-gradient_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-gradient_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-gradient_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-gradient_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Gradient Gaussian on Adult.}
\label{fig:loss_landscape:classification_adult-fc-gradient_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-model_sp/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-model_sp-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-model_sp/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-model_sp-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-model_sp/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-model_sp-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-model_sp/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-model_sp-test_2d_aug_error_ece}
\end{subfigure}
\caption{Model Shrink and Perturb on Adult.}
\label{fig:loss_landscape:classification_adult-fc-model_sp}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_additive_gaussian/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-weight_additive_gaussian-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_additive_gaussian/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-weight_additive_gaussian-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_additive_gaussian/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-weight_additive_gaussian-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_additive_gaussian/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-weight_additive_gaussian-test_2d_aug_error_ece}
\end{subfigure}
\caption{Weight Additive Gaussian on Adult.}
\label{fig:loss_landscape:classification_adult-fc-weight_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_dropconnect/test_augmentations_error_ece.pdf}
	\caption{Error and ECE.}
	\label{fig:loss_landscape:classification_adult-fc-weight_dropconnect-lin_error_ece}
\end{subfigure}
\begin{subfigure}{0.21\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_dropconnect/test_augmentations_error_nll.pdf}
	\caption{Error and NLL.}
	\label{fig:loss_landscape:classification_adult-fc-weight_dropconnect-lin_error_nll}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_dropconnect/test_error_ece.pdf}
	\caption{Error and ECE on ID.}
	\label{fig:loss_landscape:classification_adult-fc-weight_dropconnect-test_2d_error_ece}
\end{subfigure}
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/classification_adult/classification_adult-fc-weight_dropconnect/augmentations_error_ece.pdf}
	\caption{Error and ECE on OOD.}
	\label{fig:loss_landscape:classification_adult-fc-weight_dropconnect-test_2d_aug_error_ece}
\end{subfigure}
\caption{Weight DropConnect on Adult.}
\label{fig:loss_landscape:classification_adult-fc-weight_dropconnect}
\end{figure}


==> loss_landscapes/regression_yacht/latex_code.txt <==
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-vanilla/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-vanilla-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-vanilla/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-vanilla-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-vanilla/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-vanilla-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Vanilla on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-vanilla}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-input_additive_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-input_additive_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-input_additive_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-input_additive_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-input_additive_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-input_additive_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Input Additive Gaussian on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-input_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-input_target_cmixup/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-input_target_cmixup-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-input_target_cmixup/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-input_target_cmixup-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-input_target_cmixup/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-input_target_cmixup-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Input Target CMixUp on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-input_target_cmixup}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-activation_additive_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-activation_additive_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-activation_additive_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-activation_additive_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-activation_additive_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-activation_additive_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Activation Additive Gaussian on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-activation_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-activation_dropout/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-activation_dropout-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-activation_dropout/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-activation_dropout-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-activation_dropout/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-activation_dropout-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Activation Dropout on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-activation_dropout}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-gradient_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-gradient_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-gradient_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-gradient_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-gradient_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-gradient_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Gradient Gaussian on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-gradient_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-model_sp/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-model_sp-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-model_sp/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-model_sp-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-model_sp/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-model_sp-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Model Shrink and Perturb on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-model_sp}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-weight_additive_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-weight_additive_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-weight_additive_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-weight_additive_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-weight_additive_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-weight_additive_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Weight Additive Gaussian on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-weight_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-weight_dropconnect/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:regression_yacht-fc-weight_dropconnect-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-weight_dropconnect/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:regression_yacht-fc-weight_dropconnect-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/regression_yacht/regression_yacht-fc-weight_dropconnect/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:regression_yacht-fc-weight_dropconnect-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Weight DropConnect on Yacht.}
\label{fig:loss_landscape:regression_yacht-fc-weight_dropconnect}
\end{figure}


==> loss_landscapes/wiki_face/latex_code.txt <==
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-vanilla/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-vanilla-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-vanilla/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-vanilla-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-vanilla/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-vanilla-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Vanilla on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-vanilla}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_additive_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-input_additive_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_additive_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-input_additive_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_additive_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-input_additive_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Input Additive Gaussian on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-input_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_random_crop_horizontal_flip/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-input_random_crop_horizontal_flip-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_random_crop_horizontal_flip/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-input_random_crop_horizontal_flip-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_random_crop_horizontal_flip/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-input_random_crop_horizontal_flip-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Input Random Crop, Horizontal Flip on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-input_random_crop_horizontal_flip}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_augmix/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-input_augmix-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_augmix/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-input_augmix-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_augmix/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-input_augmix-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Input Augmix on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-input_augmix}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_target_cmixup/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-input_target_cmixup-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_target_cmixup/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-input_target_cmixup-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-input_target_cmixup/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-input_target_cmixup-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Input Target CMixUp on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-input_target_cmixup}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-activation_additive_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-activation_additive_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-activation_additive_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-activation_additive_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-activation_additive_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-activation_additive_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Activation Additive Gaussian on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-activation_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-activation_dropout/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-activation_dropout-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-activation_dropout/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-activation_dropout-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-activation_dropout/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-activation_dropout-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Activation Dropout on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-activation_dropout}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-gradient_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-gradient_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-gradient_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-gradient_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-gradient_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-gradient_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Gradient Gaussian on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-gradient_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-model_sp/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-model_sp-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-model_sp/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-model_sp-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-model_sp/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-model_sp-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Model Shrink and Perturb on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-model_sp}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-weight_additive_gaussian/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-weight_additive_gaussian-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-weight_additive_gaussian/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-weight_additive_gaussian-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-weight_additive_gaussian/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-weight_additive_gaussian-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Weight Additive Gaussian on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-weight_additive_gaussian}
\end{figure}
\begin{figure}
\centering
\begin{subfigure}{0.27\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-weight_dropconnect/test_augmentations_mse_nll.pdf}
	\caption{MSE and NLL.}
	\label{fig:loss_landscape:wiki_face-resnet-weight_dropconnect-lin_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-weight_dropconnect/test_mse_nll.pdf}
	\caption{MSE and NLL on ID.}
	\label{fig:loss_landscape:wiki_face-resnet-weight_dropconnect-test_2d_mse_nll}
\end{subfigure}
\begin{subfigure}{0.35\textwidth}
	\centering
	\includegraphics[width=\textwidth]{loss_landscapes/wiki_face/wiki_face-resnet-weight_dropconnect/augmentations_mse_nll.pdf}
	\caption{MSE and NLL on OOD.}
	\label{fig:loss_landscape:wiki_face-resnet-weight_dropconnect-test_2d_aug_mse_nll}
\end{subfigure}
\caption{Weight DropConnect on WikiFace.}
\label{fig:loss_landscape:wiki_face-resnet-weight_dropconnect}
\end{figure}

